Flexible Marginal Models for Dependent Data

Models for dependent data are distinguished by their targets of inference. Marginal models are useful when interest lies in quantifying associations averaged across a population of clusters. When the functional form of a covariate-outcome association is unknown, flexible regression methods are needed to allow for potentially non-linear relationships. We propose a novel marginal additive model (MAM) for modelling cluster-correlated data with non-linear population-averaged associations. The proposed MAM is a unified framework for estimation and uncertainty quantification of a marginal mean model, combined with inference for between-cluster variability and cluster-specific prediction. We propose a fitting algorithm that enables efficient computation of standard errors and corrects for estimation of penalty terms. We demonstrate the proposed methods in simulations and in application to (i) a longitudinal study of beaver foraging behaviour, and (ii) a spatial analysis of Loaloa infection in West Africa. R code for implementing the proposed methodology is available at https://github.com/awstringer1/mam.

==> figures/beavers/variance-components.csv <==
"","sigma1","sigma2"
"1",0.427125446321914,1.25343003823512
"2",0.676645675708104,2.0520553748409
"3",1.07193185139667,3.35952636602085


==> figures/loaloa/dispersion.csv <==
dispersion
4.946565517696889


==> figures/loaloa/variance-components.csv <==
varcomp
0.5061491714411439
0.6050754964540942
0.723336867996318


==> figures/simulations/numeric-summaries.csv <==
K,Nk,sigma0,sigma3,rho,bias_x1_gam,covr_x1_gam,bias_x1_mam,covr_x1_mam,bias_x2_gam,covr_x2_gam,bias_x2_mam,covr_x2_mam,gammRMSEP_int,gammRMSEP_slope,mamRMSEP_int,mamRMSEP_slope,mam_bias_int,gamm_bias_int,mam_bias_slope,gamm_bias_slope,mam_bias_cor,gamm_bias_cor
100,10,1,0,0,-0.05024487096070181,0.9453,-0.039997065831357315,0.9625,-0.07042450917935807,0.945675,-0.010169735463804884,0.968575,1.6187710328136797,NA,1.6243766265907396,NA,-0.028234077214777848,-0.04508096184268027,NA,NA,NA,NA
100,10,2,0,0,-0.04871843337566015,0.92135,-0.005915324481625861,0.96945,-0.025287390266779976,0.922025,0.06599061974930984,0.94995,3.461548625214963,NA,3.459783691679286,NA,-0.04334838281413136,-0.07510462143780448,NA,NA,NA,NA
100,10,2,1,0.5,-0.057992050774514046,0.921775,-0.017791498506102885,0.96735,-0.034077483525848065,0.941175,0.07309937259083846,0.962575,3.4026915707506844,1.2746329640214351,3.399779176057542,1.2791158991827336,-0.07908768914646344,-0.11279607153755115,-0.2601524080651689,-0.28061009562554295,-0.03854839580872702,-0.030343488971821878
100,20,1,0,0,-0.04002290711159147,0.9163,-0.029024293220634177,0.957,-0.0600136288670541,0.9113,-0.019995986921361914,0.957475,1.7619052279109495,NA,1.7647159247661082,NA,-0.007558335655008123,-0.019092222186308513,NA,NA,NA,NA
100,20,2,0,0,-0.03071479137121912,0.87735,0.0021774262027108855,0.958525,-0.030951525855812144,0.890375,0.03699987994947629,0.9622,3.638292974840429,NA,3.638289040286825,NA,-0.021578176423894237,-0.046054432769718434,NA,NA,NA,NA
100,20,2,1,0.5,-0.03337500730972574,0.896025,-0.0015010239259327237,0.9625,-0.016770743204307284,0.9079,0.05938339559149343,0.95715,3.631004713079424,1.4380848812002467,3.629317102694261,1.4448609153273866,-0.013832509743801095,-0.04067723122374546,-0.10477651469503355,-0.1226948919912321,-0.08515864885956811,-0.08179295895105844
200,10,1,0,0,-0.03121447402361053,0.9427,-0.022449384980890212,0.96334,-0.05537547138910194,0.94898,0.004757592240174841,0.97022,1.6244257663584927,NA,1.6247895405092059,NA,-0.025396132945931703,-0.03307614394404893,NA,NA,NA,NA
200,10,2,0,0,-0.04063410301119177,0.9346,-0.0015805873370533408,0.96738,-0.031748672465452765,0.93618,0.06276335062118642,0.95764,3.4960465366771833,NA,3.4853628078424155,NA,-0.03565100054312218,-0.04772651661377941,NA,NA,NA,NA
200,10,2,1,0.5,-0.0351315706906555,0.92696,3.6971496983321943e-5,0.96256,-0.020120340727811922,0.92774,0.0791104371943548,0.94236,3.4297068455426127,1.269154880265417,3.417508539634611,1.2654449866507753,-0.0839082386228904,-0.09634258798622539,-0.2689577738382733,-0.2658796810785258,7.157567096010104e-4,-0.0018124517648471987
200,20,1,0,0,-0.019239193164266755,0.94026,-0.010979942146176529,0.97104,-0.051903088696735544,0.93434,-0.010816061070592959,0.97398,1.767333242182879,NA,1.7672687389523325,NA,-0.009613930913221467,-0.015371861989981918,NA,NA,NA,NA
200,20,2,0,0,-0.021708182765407574,0.89424,0.010305645331583738,0.9636,-0.019351939230819747,0.89232,0.0437269599261101,0.9514,3.6689115716527323,NA,3.6645555034888093,NA,-0.016562626541618965,-0.02935394507674295,NA,NA,NA,NA
200,20,2,1,0.5,-0.030941719332888282,0.90376,-6.441258973391632e-5,0.96986000000000006,-0.03503990648844452,0.87888,0.044966492255990836,0.94732,3.612436406366906,1.4086723254457818,3.6067575643398717,1.4104721986857447,-0.045711779933659144,-0.06038950720710095,-0.13452089664868902,-0.14144816344529534,-0.08673254696866926,-0.08686761917590619

